Surrogate Neural Network Model for Sensitivity Analysis and Uncertainty Quantification of the Mechanical Behavior in the Optical Lens-Barrel Assembly

Surrogate neural network-based models have been lately trained and used in a variety of science and engineering applications where the number of evaluations of a target function is limited by execution time. In cell phone camera systems, various errors, such as interferences at the lens-barrel and lens-lens interfaces and axial, radial, and tilt misalignments, accumulate and alter profile of the lenses in a stochastic manner which ultimately changes optical focusing properties. Nonlinear finite element analysis of the stochastic mechanical behavior of lenses due to the interference fits is used on high-performance computing (HPC) to generate sufficient training and testing data for subsequent deep learning. Once properly trained and validated, the surrogate neural network model enabled accurate and almost instant evaluations of millions of function evaluations providing the final lens profiles. This computational model, enhanced by artificial intelligence, enabled us to efficiently perform Monte-Carlo analysis for sensitivity and uncertainty quantification of the final lens profile to various interferences. It can be further coupled with an optical analysis to perform ray tracing and analyze the focal properties of the lens module. Moreover, it can provide a valuable tool for optimizing tolerance design and intelligent components matching for many similar press-fit assembly processes.

==> Figures/sensitivity/total_sobol_final.csv <==
,Barrel_L1,Barrel_L3,Barrel_L4,L1_L2
dr(r_max)_surface_1,0.6999592275346211,0.24168635172985103,0.009922163125616001,0.038664630657620436
dr(r_max)_surface_2,0.7854232797581625,0.05027296761128691,0.0,0.14281328808805738
dr(r_max)_surface_3,0.09678782626009208,0.015436856200522542,0.0,0.8813841935122999
dr(r_max)_surface_4,0.0887223148765438,0.015336307584803532,0.0,0.8853557206166722
dr(r_max)_surface_5,0.0073409236598789285,0.8011152043530828,0.143679136874227,0.0628259908635912
dr(r_max)_surface_6,0.07863228567400099,0.8336945805548042,0.046586112281745695,0.055412817545608783
dr(r_max)_surface_7,0.009110670009642885,0.060561236763240156,0.9455267163113591,0.00631417564667669
dr(r_max)_surface_8,0.057840251199978154,0.1974694501791932,0.5492083179577157,0.0
dz(r_min)_surface_1,0.8084565255929872,0.10703296149847186,0.0,0.0775694069072152
dz(r_min)_surface_2,0.8072620497597225,0.1128077047652819,0.0,0.07304639325822526
dz(r_min)_surface_3,0.10920267659138738,0.022851581675204957,0.000869896036112483,0.8703096039911387
dz(r_min)_surface_4,0.1090310640849615,0.022746378292826774,0.0008701186314459819,0.8704845105729999
dz(r_min)_surface_5,0.24647957214629201,0.16527018171494035,0.022056428377551174,0.5682071531564699
dz(r_min)_surface_6,0.24838686988986503,0.13801752182112448,0.026887720088509703,0.5886054977846877
dz(r_min)_surface_7,0.006712861224486499,0.052479385751818375,0.951364170666746,0.0038448988236886583
dz(r_min)_surface_8,0.007209562983899742,0.053946549674965594,0.9504292039560451,0.004476749910483746
dz(r_max)_surface_1,0.8105397456482445,0.10825738376015692,0.0,0.07538078367876033
dz(r_max)_surface_2,0.8104088192040451,0.11206945070216545,0.0,0.07179805563734065
dz(r_max)_surface_3,0.11999227081177505,0.02890564902706999,0.005478876719647696,0.8629903955009901
dz(r_max)_surface_4,0.11998843957780703,0.02873289417456376,0.005472954393326401,0.8634056723097112
dz(r_max)_surface_5,0.21095437319370908,0.41074791367692526,0.0041992388796897595,0.3851121720636513
dz(r_max)_surface_6,0.21449488088108437,0.3996347852721679,0.005013347870336582,0.39401142087048274
dz(r_max)_surface_7,0.0008326358889469976,0.045097822177894265,0.937586624475476,0.0
dz(r_max)_surface_8,0.0,0.03548298782154119,0.9264513483220552,0.0
max_abs(dz)_surface_6,0.41516291414371564,0.6036615917112369,0.03277235141218171,0.6239122859628765
max_abs(dz)_surface_8,0.0,0.19380896648280943,0.9486945087171548,0.0


==> Figures/uncertainty/pd_outputs_mu_std.csv <==
,mu (microns),std (microns)
dr(r_max)_surface_1,-5.022031045442005,20.1452905227237
dr(r_max)_surface_2,89.12029794112432,64.95342823163236
dr(r_max)_surface_3,487.3411959956728,195.67506000125738
dr(r_max)_surface_4,-451.20252184361993,129.93260971006828
dr(r_max)_surface_5,216.37599102216794,75.69404397206718
dr(r_max)_surface_6,188.19584308418126,87.5242541269824
dr(r_max)_surface_7,346.1701387624047,168.51209707582166
dr(r_max)_surface_8,175.64915513684733,4.294157306129236
dz(r_min)_surface_1,28.093349126074653,502.5507827634963
dz(r_min)_surface_2,32.574901339449625,486.2806103335023
dz(r_min)_surface_3,-735.7425324426237,1180.5865515274954
dz(r_min)_surface_4,-767.0656547905944,1199.16338369663
dz(r_min)_surface_5,-148.881392147634,238.73689219710167
dz(r_min)_surface_6,-163.73982510808628,228.89766685816488
dz(r_min)_surface_7,-369.3740427739606,439.13821277480235
dz(r_min)_surface_8,-511.03368040576095,460.115678073589
dz(r_max)_surface_1,-37.389528215946854,468.12658081628183
dz(r_max)_surface_2,-35.58591551543041,443.6120125316068
dz(r_max)_surface_3,1244.88199493677,818.997902172309
dz(r_max)_surface_4,1280.4930632759103,824.3768077340341
dz(r_max)_surface_5,262.1415452005874,271.5763258646163
dz(r_max)_surface_6,298.4108415580802,244.89255700040758
dz(r_max)_surface_7,668.1488483409086,151.80903499759
dz(r_max)_surface_8,839.5133985177938,91.1807876837788
max_abs(dz)_surface_6,429.72633457737436,150.51379265909011
max_abs(dz)_surface_8,940.2299791508443,117.77338418092103

